Africanus III. pfb-imaging -- a flexible radio interferometric imaging suite

The popularity of the CLEAN algorithm in radio interferometric imaging stems from its maturity, speed, and robustness. While many alternatives have been proposed in the literature, none have achieved mainstream adoption by astronomers working with data from interferometric arrays operating in the big data regime. This lack of adoption is largely due to increased computational complexity, absence of mature implementations, and the need for astronomers to tune obscure algorithmic parameters. This work introduces pfb-imaging: a flexible library that implements the scaffolding required to develop and accelerate general radio interferometric imaging algorithms. We demonstrate how the framework can be used to implement a sparsity-based image reconstruction technique known as (unconstrained) SARA in a way that scales with image size rather than data volume and features interpretable algorithmic parameters. The implementation is validated on terabyte-sized data from the MeerKAT telescope, using both a single compute node and Amazon Web Services computing instances.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> pfbimage.yaml <==
_include:
  - (cultcargo)pfb-imaging.yml

opts:
  log:
    dir: logs
    nest: 2
  backend:
    select: singularity
    singularity:
      bind_dirs:
        /home/bester/numba_cache: rw
      env:
        NUMBA_CACHE_DIR: /home/bester/numba_cache

image:
  name: pfb-image
  info:
    Example imaging recipe using pfb-imaging with stimela2

  assign_based_on:
    obs:
      'esofull':
        ms: [/scratch/bester/ms1_target.zarr,/scratch/bester/ms2_target.zarr]
        gains: ['/home/bester/projects/ESO137/output_old/gains/obs1/stage6_interp.qc/GJK-net',
                '/home/bester/projects/ESO137/output_old/gains/obs2/stage6_interp.qc/GJK-net']
        freq-range: '882750000.0:1685041015.625'
        channels-per-image: 192
      'esohi':
        ms: [/scratch/bester/ms1_target.zarr,/scratch/bester/ms2_target.zarr]
        gains: ['/home/bester/projects/ESO137/output_old/gains/obs1/stage6_interp.qc/GJK-net',
                '/home/bester/projects/ESO137/output_old/gains/obs2/stage6_interp.qc/GJK-net']
        freq-range: '1.295e9:1.503e9'
        channels-per-image: 96
      'sgra':
        ms: [/home/bester/projects/GC/msdir/1590089458_sdp_l0_1024ch_SGRA.ms]
        freq-range: '570230468.75:1009042968.75'
        channels-per-image: 69

  assign:
    output-filename: '{recipe.basedir}/{recipe.obs}/stage0'
    fits-output-folder: '{recipe.basedir}/{recipe.obs}/fits'
    log-directory: '{recipe.basedir}/{recipe.obs}/logs'

  aliases:
    output-filename: '*.output-filename'
    fits-output-folder: '*.fits-output-folder'
    log-directory: '*.log-directory'

  inputs:
    obs:
      default: esofull
      choices: [esofull, esohi, sgra]
      info:
        Which observation to process
    basedir:
      dtype: Directory
      required: true
      info:
        Base directory in which to place output data products.
    robustness:
      dtype: float
      default: -0.3
      info:
        Briggs robustness level.
        Less than -2 corresponds to uniform, larger than 2 to natural.
    field-of-view:
      dtype: float
      default: 2.0
    super-resolution-factor:
      dtype: float
      default: 2.5
      info:
        How much to oversample Nyquist by at the highest frequency
    chan-average:
      dtype: int
      default: 4
      info:
        How many channels to average together
    bda-decorr:
      dtype: float
      default: 0.98
      info:
        Amount of amplitude loss that can be tolerated at edge of field
    niter:
      dtype: int
      default: 15
      info:
        Number of major cycles
    l1-reweight-from:
      dtype: int
      default: 7
    rmsfactor:
      dtype: float
      default: 1.0
      info:
        Multiple of the rms to threshold by
    overwrite:
      default: true
      aliases: ['*.overwrite']

  steps:
    init:
      cab: pfb.init
      info: 'Initialise imaging data products'
      params:
        ms: =recipe.ms
        gain-table: =IFSET(recipe.gains)
        nthreads: 1
        nworkers: 64
        sigma-column: SIGMA_SPECTRUM
        channels-per-image: =recipe.channels-per-image
        chan-average: =recipe.chan-average
        max-field-of-view: =recipe.field-of-view
        bda-decorr: =recipe.bda-decorr
        freq-range: =recipe.freq-range
        overwrite: =recipe.overwrite
        check-ants: true

    grid:
      cab: pfb.grid
      info: 'Setup grid for imaging'
      params:
        super-resolution-factor: =recipe.super-resolution-factor
        field-of-view: =recipe.field-of-view
        robustness: =recipe.robustness
        nthreads: 7
        nworkers: 10
        psf-oversize: 1.4
        overwrite: =recipe.overwrite

    sara:
      cab: pfb.sara
      info: Cleaning step
      params:
        niter: =recipe.niter
        bases: 'self,db1,db2,db3,db4'
        nlevels: 2
        l1-reweight-from: =recipe.l1-reweight-from
        pd-tol: [1e-4]
        pd-maxit: 450
        pd-verbose: 2
        pd-report-freq: 50
        tol: 1e-3
        gamma: 0.99
        rmsfactor: =recipe.rmsfactor
        eta: 1e-3
        positivity: 1
        nthreads: 64

    restore:
      cab: pfb.restore
      info: Produce restored image.
      params:
        nworkers: 10
        nthreads: 5
        outputs: iI




==> wscimage.yaml <==
_include:
  - (cultcargo)wsclean.yml

opts:
  log:
    dir: logs
    nest: 2
  backend:
    select: singularity

image:
  name: wsclean image
  info: wsclean imaging recipe

  assign_based_on:
    obs:
      eso:
        ms: [/home/bester/projects/ESO137/msdir/ms1_target_ave4chan_bdafov2d98.ms,
            /home/bester/projects/ESO137/msdir/ms2_target_ave4chan_bdafov2d98.ms]
        basedir: /home/bester/projects/ESO137/output/wsclean
        prefix: eso137_run1
        channel-range: [32, 991]
        column: DATA
        size: 7690
        scale: 0.953795asec
        nchan: 20
        multiscale-max-scales: 6


      sgra:
        ms: [/home/bester/projects/GC/msdir/1590089458_sdp_l0_1024ch_SGRA.ms]
        basedir: /home/bester/projects/GC/output/sgra/wsclean
        prefix: sgra_run1
        channel-range: [51, 876]
        column: DATA
        size: 7500
        scale: 1.68524asec
        nchan: 12
        multiscale-max-scales: 6

  inputs:
    obs:
      info: Which observation to process
      default: eso
      choices:
        - eso
        - sgra
    nthreads:
      dtype: int
      required: true
    weight:
      dtype: Tuple[str, float]
      default: [briggs,-0.3]

  steps:
    image:
      cab: wsclean
      params:
        ms: =recipe.ms
        prefix: '{recipe.basedir}/{recipe.prefix}'
        size: =recipe.size
        scale: =recipe.scale
        column: =recipe.column
        nchan: =recipe.nchan
        channel-range: =recipe.channel-range
        pol: I
        threads: =recipe.nthreads
        weight: =recipe.weight
        multiscale: true
        multiscale-max-scales: =IFSET(recipe.multiscale-max-scales)
        multiscale-gain: 0.15
        niter: 1000000
        nmiter: 10
        auto-threshold: 1
        auto-mask: 3.5
        gain: 0.1
        mgain: 0.85
        join-channels: true
        fit-spectral-pol: 4
        padding: 2.0
        use-wgridder: true
        no-update-model-required: true
        log-time: true
        temp-dir: =recipe.basedir







